Understanding Power and Energy Utilization in Large Scale Production Physics Simulation Codes

Power is an often-cited reason for the move to advanced architectures on the path to Exascale computing. This is due to practical considerations related to delivering enough power to successfully site and operate these machines, as well as concerns about energy usage while running large simulations. Since obtaining accurate power measurements can be challenging, it may be tempting to use the processor thermal design power (TDP) as a surrogate due to its simplicity and availability. However, TDP is not indicative of typical power usage while running simulations. Using commodity and advanced technology systems at Lawrence Livermore and Sandia National Labs, we performed a series of experiments to measure power and energy usage in running simulation codes. These experiments indicate that large scale Lawrence Livermore simulation codes are significantly more efficient than a simple processor TDP model might suggest.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> data/ares_opt_duration.csv <==
nodes,full_opt,async_only,fusion_only,no_opt,cpu_only
1,8162,8179,8463,8572,nan
2,4491,4523,4839,4977,21084
4,2819,2859,3172,3349,10977
8,1941,2051,2388,2720,5491
16,1587,1807,2104,2625,2968


==> data/ares_opt_gpu_energy.csv <==
nodes,full_opt,async_only,fusion_only,no_opt
1,2919791,2922563,3088942,3023625
2,3055501,3134849,3259893,3317480
4,3692900,3676224,3965827,4231207
8,4608933,4690698,4749736,5237784
16,6111274,6849609,7593106,9269337


==> data/ares_opt_power.csv <==
nodes,full_opt,async_only,fusion_only,no_opt,cpu_only
1,793.4459691,778.6412764,816.9182323,756.2596827,nan
2,795.2985972,795.3727614,800.8430461,777.3425758,591.1251423
4,781.8027669,757.7493879,772.8788619,768.3852643,595.3539446
8,749.7766615,735.6364578,683.4887982,685.4636489,587.2733109
16,675.1697385,684.3291367,665.6372683,660.1237381,572.6972077


==> data/ares_opt_total_energy.csv <==
nodes,full_opt,async_only,fusion_only,no_opt,cpu_only
1,6476106,6368507,6913579,6482658,nan
2,7143372,7194942,7750559,7737668,24926565
4,8815608,8665622,9806287,10293289,26140801
8,11642532,12070323,13057370,14915689,25797742
16,17143910,19785324,22408013,27725197,27196245

==> data/marbl_power_timeseries.csv <==
date,run_time,total_energy,gpu_energy,watts_per_gpu,avg_watts_per_node
2020-05-19,1145,717952,369684,80.71703057,627.0323144
2020-05-27,1100,679754,365769,83.12931818,617.9581818
2020-06-03,783,480163,260033,83.02458493,613.2349936
2020-06-11,735,443238,230622,78.44285714,603.044898
2020-06-19,619,386716,199991,80.77180937,624.7431341
2020-06-26,609,344295,183218,75.21264368,565.3448276
2020-07-19,576,335697,171808,74.56944444,582.8072917
2020-07-26,504,283803,152522,75.65575397,563.1011905
2020-08-20,478,269351,142607,74.58525105,563.4958159
2020-08-30,302,189558,102506,84.85596026,627.6754967
2020-09-08,325,215124,108987,83.83615385,661.92
2020-09-18,304,185794,107821,88.66858553,611.1644737
2020-10-02,308,190735,104175,84.55762987,619.2694805
#2021-02-05,295,189410,103004,87.29152542,642.0677966

